Pricing commodity index options

We present a stochastic local volatility model for derivative contracts on commodity futures. The aim of the model is to be able to recover the prices of derivative claims both on futures contracts and on indices on futures strategies. Numerical examples for calibration and pricing are provided for the S&P GSCI Crude Oil excess-return index.

==> data/atm_December.dat <==
t y
1 0.244999
2 0.255129
3 0.261828
6 0.272092
12 0.276738


==> data/atm_November.dat <==
t y
1 0.2888635
2 0.2921485
3 0.295233
6 0.3003775
12 0.2984405


==> data/atm_a=0.dat <==
t y color
1   0.261762
2   0.268204
3   0.268821
6   0.268171
12   0.245612



==> data/atm_a=1.dat <==
t y color
1   0.268123
2   0.281589
3   0.292925
6   0.319521
12   0.345578



==> data/atm_chi=0.dat <==
t y color
1   0.263855
2   0.272667
3   0.277072
6   0.286297
12   0.283082


==> data/atm_chi=1.dat <==
t y color
1   0.262897
2   0.269383
3   0.270988
6   0.274582
12   0.266715



==> data/atm_kappa=0.dat <==
t y color
1   0.263844
2   0.272622
3   0.276977
6   0.286103
12   0.282737


==> data/atm_kappa=1.dat <==
t y color
1   0.263845
2   0.272629
3   0.276993
6   0.286164
12   0.2829



==> data/atm_rho=-1.dat <==
t y color
1   0.251558
2   0.259295
3   0.264499
6   0.273309
12   0.273425



==> data/atm_rho=0.dat <==
t y color
1   0.261206
2   0.268427
3   0.272841
6   0.281393
12   0.280294


==> data/atm_rho=1.dat <==
t y color
1   0.263456
2   0.272721
3   0.277046
6   0.286954
12   0.284486


==> data/atm_rhov=-1.dat <==
t y color
1   0.263965
2   0.272539
3   0.276875
6   0.286113
12   0.283497



==> data/atm_rhov=0.dat <==
t y color
1   0.263845
2   0.272629
3   0.276993
6   0.286164
12   0.2829


==> data/atm_rhov=1.dat <==
t y color
1   0.263605
2   0.272258
3   0.276297
6   0.284486
12   0.279516


==> data/atm_theta=0.dat <==
t y color
1   0.263844
2   0.27262
3   0.276969
6   0.286072
12   0.282631


==> data/atm_theta=1.dat <==
t y color
1   0.263845
2   0.272629
3   0.276993
6   0.286164
12   0.2829


==> data/atm_v0=0.1.dat <==
t y color
1   0.263805
2   0.27255
3   0.276861
6   0.286041
12   0.282813


==> data/atm_v0=1.dat <==
t y color
1   0.263845
2   0.272629
3   0.276993
6   0.286164
12   0.2829



==> data/calibrated_time1.dat <==
moneyness y color
0.8   0.347127   0.0
0.9   0.302884   0.0
0.93   0.290984   1.0
0.95   0.283077   1.0
0.97   0.27522   1.0
1.0   0.263614   1.0
1.03   0.252703   1.0
1.05   0.24618   1.0
1.07   0.240779   1.0
1.1   0.235332   1.0
1.2   0.242049   0.0
1.3   0.257435   1.0


==> data/calibrated_time12.dat <==
moneyness y color
0.5   0.383028   0.0
0.7   0.332387   1.0
0.8   0.313153   1.0
0.9   0.296147   1.0
0.93   0.291155   1.0
0.95   0.287787   1.0
0.97   0.284344   1.0
1.0   0.279125   1.0
1.03   0.273879   1.0
1.05   0.270332   1.0
1.07   0.266766   1.0
1.1   0.261476   1.0
1.2   0.245767   1.0
1.3   0.236184   0.0
1.5   0.238996   1.0
2.0   0.263691   0.0


==> data/calibrated_time2.dat <==
moneyness y color
0.8   0.334414   0.0
0.9   0.303393   1.0
0.93   0.294461   1.0
0.95   0.288231   1.0
0.97   0.281814   1.0
1.0   0.272022   1.0
1.03   0.262415   1.0
1.05   0.256396   1.0
1.07   0.250944   1.0
1.1   0.244243   1.0
1.2   0.239008   1.0
1.3   0.248898   1.0


==> data/calibrated_time6.dat <==
moneyness y color
0.8   0.325342   1.0
0.9   0.305573   1.0
0.93   0.299406   1.0
0.95   0.295178   1.0
0.97   0.290855   1.0
1.0   0.284208   1.0
1.03   0.277388   1.0
1.05   0.272833   1.0
1.07   0.268364   1.0
1.1   0.261955   1.0
1.2   0.246074   1.0
1.3   0.242042   1.0


==> data/time12_December.dat <==
moneyness y
0.5 0.360683
0.7 0.325337
0.8 0.309599
0.9 0.295391
0.93 0.290177
0.95 0.286515
0.97 0.282672
1.0 0.276738
1.03 0.270921
1.05 0.267051
1.07 0.263716
1.1 0.258535
1.2 0.244564
1.3 0.237307
1.5 0.236182
2.0 0.243426


==> data/time12_November.dat <==
moneyness y
0.5 0.3819415
0.7 0.346948
0.8 0.3306755
0.9 0.316556
0.93 0.3114405
0.95 0.307863
0.97 0.304141
1.0 0.2984405
1.03 0.2928855
1.05 0.2891765
1.07 0.2859025
1.1 0.2807885
1.2 0.2664375
1.3 0.2582185
1.5 0.254948
2.0 0.263075


==> data/time12_a=0.dat <==
moneyness y color
0.5   0.343846   0.0
0.7   0.295798   0.0
0.8   0.277315   0.0
0.9   0.261848   0.0
0.93   0.257183   0.0
0.95   0.254024   0.0
0.97   0.250751   0.0
1.0   0.245612   0.0
1.03   0.240267   0.0
1.05   0.236617   0.0
1.07   0.232956   0.0
1.1   0.227555   0.0
1.2   0.21246   0.0
1.3   0.206864   0.0
1.5   0.217953   0.0
2.0   0.242488   0.0



==> data/time12_a=1.dat <==
moneyness y color
0.5   0.45089   0.0
0.7   0.399981   0.0
0.8   0.380412   0.0
0.9   0.362881   0.0
0.93   0.357738   0.0
0.95   0.354277   0.0
0.97   0.350791   0.0
1.0   0.345578   0.0
1.03   0.340394   0.0
1.05   0.33694   0.0
1.07   0.333505   0.0
1.1   0.328405   0.0
1.2   0.312308   0.0
1.3   0.299523   0.0
1.5   0.290416   0.0
2.0   0.313147   0.0



==> data/time12_chi=0.dat <==
moneyness y color
0.5   0.38801   0.0
0.7   0.336037   1.0
0.8   0.317034   1.0
0.9   0.3003   1.0
0.93   0.29528   1.0
0.95   0.291873   1.0
0.97   0.288394   1.0
1.0   0.283082   1.0
1.03   0.27769   1.0
1.05   0.274006   1.0
1.07   0.27028   1.0
1.1   0.264727   1.0
1.2   0.248215   1.0
1.3   0.238395   1.0
1.5   0.242418   1.0
2.0   0.269163   0.0


==> data/time12_chi=1.dat <==
moneyness y color
0.5   0.366531   0.0
0.7   0.315832   1.0
0.8   0.297793   1.0
0.9   0.282349   1.0
0.93   0.277782   1.0
0.95   0.274673   1.0
0.97   0.271522   1.0
1.0   0.266715   1.0
1.03   0.261785   1.0
1.05   0.25847   1.0
1.07   0.255194   1.0
1.1   0.250343   1.0
1.2   0.23599   1.0
1.3   0.227946   1.0
1.5   0.232943   1.0
2.0   0.2611   0.0



==> data/time12_kappa=0.dat <==
moneyness y color
0.5   0.387654   0.0
0.7   0.335745   1.0
0.8   0.316687   1.0
0.9   0.299944   1.0
0.93   0.294933   1.0
0.95   0.291522   1.0
0.97   0.288042   1.0
1.0   0.282737   1.0
1.03   0.277348   1.0
1.05   0.273674   1.0
1.07   0.269952   1.0
1.1   0.264422   1.0
1.2   0.247938   1.0
1.3   0.238069   1.0
1.5   0.242015   1.0
2.0   0.26826   0.0



==> data/time12_kappa=1.dat <==
moneyness y color
0.5   0.387864   0.0
0.7   0.335929   1.0
0.8   0.316878   1.0
0.9   0.300119   1.0
0.93   0.295097   1.0
0.95   0.291687   1.0
0.97   0.288208   1.0
1.0   0.2829   1.0
1.03   0.277509   1.0
1.05   0.273834   1.0
1.07   0.270106   1.0
1.1   0.264566   1.0
1.2   0.248065   1.0
1.3   0.238197   1.0
1.5   0.242151   1.0
2.0   0.268532   0.0



==> data/time12_rho=-1.dat <==
moneyness y color
0.5   0.299891   0.0
0.7   0.2822   0.0
0.8   0.277813   0.0
0.9   0.275124   0.0
0.93   0.274547   0.0
0.95   0.274215   0.0
0.97   0.273885   0.0
1.0   0.273425   0.0
1.03   0.272983   1.0
1.05   0.272686   1.0
1.07   0.272422   1.0
1.1   0.272106   1.0
1.2   0.27131   0.0
1.3   0.270725   0.0
1.5   0.269477   0.0
2.0   0.270469   0.0


==> data/time12_rho=0.dat <==
moneyness y color
0.5   0.344035   0.0
0.7   0.313678   0.0
0.8   0.300726   0.0
0.9   0.289759   0.0
0.93   0.286741   0.0
0.95   0.284821   0.0
0.97   0.282975   0.0
1.0   0.280294   0.0
1.03   0.277736   1.0
1.05   0.276081   1.0
1.07   0.274499   1.0
1.1   0.272248   1.0
1.2   0.265788   0.0
1.3   0.260399   0.0
1.5   0.253176   0.0
2.0   0.250561   0.0


==> data/time12_rho=1.dat <==
moneyness y color
0.5   0.393871   0.0
0.7   0.336319   0.0
0.8   0.318126   0.0
0.9   0.302406   0.0
0.93   0.297421   0.0
0.95   0.293931   0.0
0.97   0.290302   0.0
1.0   0.284486   0.0
1.03   0.278225   1.0
1.05   0.273828   1.0
1.07   0.269307   1.0
1.1   0.262546   1.0
1.2   0.24274   0.0
1.3   0.233309   0.0
1.5   0.243166   0.0
2.0   0.273482   0.0



==> data/time12_rhov=-1.dat <==
moneyness y color
0.5   0.407396   0.0
0.7   0.347235   0.0
0.8   0.324109   1.0
0.9   0.303747   1.0
0.93   0.297775   1.0
0.95   0.293751   1.0
0.97   0.289685   1.0
1.0   0.283497   1.0
1.03   0.277246   1.0
1.05   0.273014   1.0
1.07   0.268732   1.0
1.1   0.262315   1.0
1.2   0.242649   0.0
1.3   0.229332   0.0
1.5   0.227839   0.0
2.0   0.24862   1.0


==> data/time12_rhov=0.dat <==
moneyness y color
0.5   0.387864   0.0
0.7   0.335929   0.0
0.8   0.316878   1.0
0.9   0.300119   1.0
0.93   0.295097   1.0
0.95   0.291687   1.0
0.97   0.288208   1.0
1.0   0.2829   1.0
1.03   0.277509   1.0
1.05   0.273834   1.0
1.07   0.270106   1.0
1.1   0.264566   1.0
1.2   0.248065   0.0
1.3   0.238197   0.0
1.5   0.242151   0.0
2.0   0.268532   1.0


==> data/time12_rhov=1.dat <==
moneyness y color
0.5   0.364664   0.0
0.7   0.320853   0.0
0.8   0.30627   1.0
0.9   0.293446   1.0
0.93   0.289467   1.0
0.95   0.286703   1.0
0.97   0.28387   1.0
1.0   0.279516   1.0
1.03   0.275021   1.0
1.05   0.271921   1.0
1.07   0.268801   1.0
1.1   0.26419   1.0
1.2   0.251069   0.0
1.3   0.244958   0.0
1.5   0.254748   0.0
2.0   0.288233   1.0



==> data/time12_theta=0.dat <==
moneyness y color
0.5   0.387571   0.0
0.7   0.335647   1.0
0.8   0.31658   1.0
0.9   0.299838   1.0
0.93   0.294824   1.0
0.95   0.291414   1.0
0.97   0.287937   1.0
1.0   0.282631   1.0
1.03   0.277241   1.0
1.05   0.273565   1.0
1.07   0.269848   1.0
1.1   0.264326   1.0
1.2   0.247859   1.0
1.3   0.237989   1.0
1.5   0.241906   1.0
2.0   0.268149   0.0



==> data/time12_theta=1.dat <==
moneyness y color
0.5   0.387864   0.0
0.7   0.335929   1.0
0.8   0.316878   1.0
0.9   0.300119   1.0
0.93   0.295097   1.0
0.95   0.291687   1.0
0.97   0.288208   1.0
1.0   0.2829   1.0
1.03   0.277509   1.0
1.05   0.273834   1.0
1.07   0.270106   1.0
1.1   0.264566   1.0
1.2   0.248065   1.0
1.3   0.238197   1.0
1.5   0.242151   1.0
2.0   0.268532   0.0



==> data/time12_v0=0.1.dat <==
moneyness y color
0.5   0.387721   0.0
0.7   0.335828   1.0
0.8   0.316774   1.0
0.9   0.300016   1.0
0.93   0.294986   1.0
0.95   0.291583   1.0
0.97   0.288119   1.0
1.0   0.282813   1.0
1.03   0.277422   1.0
1.05   0.27375   1.0
1.07   0.270017   1.0
1.1   0.264485   1.0
1.2   0.248007   1.0
1.3   0.238132   1.0
1.5   0.242048   1.0
2.0   0.268335   0.0



==> data/time12_v0=1.dat <==
moneyness y color
0.5   0.387864   0.0
0.7   0.335929   1.0
0.8   0.316878   1.0
0.9   0.300119   1.0
0.93   0.295097   1.0
0.95   0.291687   1.0
0.97   0.288208   1.0
1.0   0.2829   1.0
1.03   0.277509   1.0
1.05   0.273834   1.0
1.07   0.270106   1.0
1.1   0.264566   1.0
1.2   0.248065   1.0
1.3   0.238197   1.0
1.5   0.242151   1.0
2.0   0.268532   0.0



==> data/time1_December.dat <==
moneyness y color
0.8 0.348474
0.9 0.307436
0.93 0.287718
0.95 0.274155
0.97 0.261735
1.0 0.244999
1.03 0.23212
1.05 0.22804
1.07 0.228041
1.1 0.230964
1.2 0.243001
1.3 0.254232


==> data/time1_November.dat <==
moneyness y color
0.8 0.3959895
0.9 0.349648
0.93 0.3305355
0.95 0.317691
0.97 0.3056665
1.0 0.2888635
1.03 0.275355
1.05 0.269968
1.07 0.2682105
1.1 0.2695565
1.2 0.285876
1.3 0.301674


==> data/time2_December.dat <==
moneyness y color
0.8 0.337182
0.9 0.298539
0.93 0.284984
0.95 0.275955
0.97 0.267368
1.0 0.255129
1.03 0.243752
1.05 0.237278
1.07 0.233836
1.1 0.231241
1.2 0.234997
1.3 0.241563


==> data/time2_November.dat <==
moneyness y color
0.8 0.37267
0.9 0.3338475
0.93 0.320965
0.95 0.3124655
0.97 0.304192
1.0 0.2921485
1.03 0.280884
1.05 0.2742085
1.07 0.2702175
1.1 0.2666145
1.2 0.2696785
1.3 0.277212


==> data/time6_December.dat <==
moneyness y color
0.8 0.317427
0.9 0.297809
0.93 0.290291
0.95 0.285213
0.97 0.279997
1.0 0.272092
1.03 0.264849
1.05 0.260062
1.07 0.255368
1.1 0.249169
1.2 0.238082
1.3 0.236137


==> data/time6_November.dat <==
moneyness y color
0.8 0.344675
0.9 0.3248465
0.93 0.317739
0.95 0.312901
0.97 0.307918
1.0 0.3003775
1.03 0.293275
1.05 0.288572
1.07 0.2839735
1.1 0.2776365
1.2 0.264241
1.3 0.260389

